Visual Acuity Prediction on Real-Life Patient Data Using a Machine Learning Based Multistage System

In ophthalmology, intravitreal operative medication therapy (IVOM) is a widespread treatment for diseases related to the age-related macular degeneration (AMD), the diabetic macular edema (DME), as well as the retinal vein occlusion (RVO). However, in real-world settings, patients often suffer from loss of vision on time scales of years despite therapy, whereas the prediction of the visual acuity (VA) and the earliest possible detection of deterioration under real-life conditions is challenging due to heterogeneous and incomplete data. In this contribution, we present a workflow for the development of a research-compatible data corpus fusing different IT systems of the department of ophthalmology of a German maximum care hospital. The extensive data corpus allows predictive statements of the expected progression of a patient and his or her VA in each of the three diseases. For the disease AMD, we found out a significant deterioration of the visual acuity over time. Within our proposed multistage system, we subsequently classify the VA progression into the three groups of therapy "winners", "stabilizers", and "losers" (WSL classification scheme). Our OCT biomarker classification using an ensemble of deep neural networks results in a classification accuracy (F1-score) of over 98 %, enabling us to complete incomplete OCT documentations while allowing us to exploit them for a more precise VA modeling process. Our VA prediction requires at least four VA examinations and optionally OCT biomarkers from the same time period to predict the VA progression within a forecasted time frame, whereas our prediction is currently restricted to IVOM / no therapy. We achieve a final prediction accuracy of 69 % in macro average F1-score, while being in the same range as the ophthalmologists with 57.8 and 50 +- 10.7 % F1-score.

==> data/CM_meta_model.csv <==
0 0 0.105
1 0 0.158
2 0 0.737

0 1 0.0001
1 1 0.842
2 1 0.158

0 2 0.736
1 2 0.0001
2 2 0.263




==> data/CM_model.csv <==
0 0 0.133
1 0 0.205
2 0 0.662

0 1 0.017
1 1 0.550
2 1 0.433

0 2 0.317
1 2 0.070
2 2 0.613




==> data/CM_ophthalmologist.csv <==
0 0 0.021
1 0 0.021
2 0 0.957

0 1 0.017
1 1 0.422
2 1 0.561

0 2 0.211
1 2 0.014
2 2 0.775



